A Neural Network based Shock Detection and Localization Approach for Discontinuous Galerkin Methods

The stable and accurate approximation of discontinuities such as shocks on a finite computational mesh is a challenging task. Detection of shocks or strong discontinuities in the flow solution is typically achieved through a priori troubled cell indicators, which guide the subsequent action of an appropriate shock capturing mechanism. Arriving at a stable and accurate solution often requires empirically based parameter tuning and adjustments of the indicator settings to the discretization and solution at hand. In this work, we propose to separate the task of shock detection and shock capturing more strongly and aim to develop a shock indicator that is robust, accurate, requires minimal user input and is suitable for high order element-based methods like discontinuous Galerkin and flux reconstruction methods. The novel indicator is learned from analytical data through a supervised learning strategy; its input is given by the high order solution field, its output is an element-local map of the shock position. We use state of the art methods from edge detection in image analysis based on deep convolutional multiscale networks and deep supervision to train the indicators. The resulting networks are then used as black box indicators, showing their robustness and accuracy on well established canonical testcases. All simulations are run ab initio using the developed indicators, showing that they provide also stability during the strongly transient phases. In particular for high order schemes with large cells and considerable inner-cell resolution capabilities, we demonstrate how the additional accurate prediction of the position of the shock front can be exploited to guide inner-element shock capturing strategies.

==> figures/tikz/loss_HED_N5.tikz <==
% This file was created by tikzplotlib v0.8.5.
\begin{tikzpicture}

\begin{axis}[
height=\figureheight,
legend cell align={left},
legend style={draw=white!80.0!black, at={(axis cs:-0.05,0.21)}, anchor=south west},
log basis y={10},
tick align=outside,
tick pos=left,
width=\figurewidth,
x grid style={white!69.01960784313725!black},
xlabel={Steps},
xmajorgrids,
xmin=-258.95, xmax=5459.95,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ylabel={Loss},
ymajorgrids,
ymin=0.199526231496888, ymax=1,
ymode=log,
ytick style={color=black}
]
\addplot [thick, green!50.0!black]
table {%
1 1.38764584064484
101 1.38635873794556
201 1.28709137439728
301 1.16428828239441
401 0.967678844928741
501 0.83620822429657
601 0.819946825504303
701 0.722493708133698
801 0.70313960313797
901 0.706622421741486
1001 0.760692596435547
1101 0.618287980556488
1201 0.558963239192963
1301 0.629123568534851
1401 0.555254876613617
1501 0.694768965244293
1601 0.555442750453949
1701 0.58494770526886
1801 0.591812372207642
1901 0.57868617773056
2001 0.516952574253082
2101 0.558908820152283
2201 0.581014752388
2301 0.603689908981323
2401 0.52518218755722
2501 0.567565083503723
2601 0.659367680549622
2701 0.517805159091949
2801 0.530732154846191
2901 0.457575917243958
3001 0.573269248008728
3101 0.496783256530762
3201 0.504710555076599
3301 0.547292351722717
3401 0.563902199268341
3501 0.55714613199234
3601 0.464328944683075
3701 0.497143298387527
3801 0.534856736660004
3901 0.495321929454803
4001 0.469763368368149
4101 0.444082140922546
4201 0.538052678108215
4301 0.533076465129852
4401 0.479722917079926
4501 0.42401584982872
4601 0.51231837272644
4701 0.509426772594452
4801 0.438244163990021
4901 0.447155177593231
5001 0.531459748744965
5101 0.51811695098877
};
\addlegendentry{training loss}
\addplot [thick, black]
table {%
400 0.938820660114288
800 0.681568443775177
1200 0.615234851837158
1600 0.58607006072998
2000 0.557089149951935
2400 0.539516568183899
2800 0.532230734825134
3200 0.521841883659363
3600 0.504704594612122
4000 0.498679339885712
4400 0.518297135829926
4800 0.487248122692108
5200 0.516445815563202
};
\addlegendentry{evaluation loss}
\end{axis}

\end{tikzpicture}


==> figures/tikz/loss_HED_N9.tikz <==
% This file was created by tikzplotlib v0.8.5.
\begin{tikzpicture}

\begin{axis}[
height=\figureheight,
%legend cell align={left},
%legend style={draw=white!80.0!black},
log basis y={10},
tick align=outside,
tick pos=left,
width=\figurewidth,
x grid style={white!69.01960784313725!black},
xlabel={Steps},
xmajorgrids,
xmin=-258.95, xmax=5459.95,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
%ylabel={Loss},
ymajorgrids,
ymin=0.199526231496888, ymax=1,
ymode=log,
ytick style={color=black},
yticklabels={,,}
]
\addplot [thick, green!50.0!black]
table {%
1 1.01920116901398
101 0.953110466003418
201 0.940699646472931
301 0.897863337993622
401 0.582647631168365
501 0.71366096496582
601 0.648961315155029
701 0.493096480369568
801 0.339501330852509
901 0.485087583065033
1001 0.517183372974396
1101 0.400502154827118
1201 0.325764933824539
1301 0.376623938083649
1401 0.434562990665436
1501 0.410536119937897
1601 0.321079949140549
1701 0.416075090169907
1801 0.42536808013916
1901 0.337944457530975
2001 0.334322879314423
2101 0.348955938816071
2201 0.380955139398575
2301 0.329950222969055
2401 0.261392364501953
2501 0.349130252599716
2601 0.38997767329216
2701 0.305286536216736
2801 0.293332318067551
2901 0.370336393117905
3001 0.375211188793182
3101 0.350820133686066
3201 0.231967130899429
3301 0.351125965118408
3401 0.328113446235657
3501 0.283302853107452
3601 0.243943417668343
3701 0.324536929130554
3801 0.387295345067978
3901 0.30465064406395
4001 0.25701139330864
4101 0.290183434486389
4201 0.337361613512039
4301 0.31546247959137
4401 0.239848474264145
4501 0.293797055482864
4601 0.337605187892914
4701 0.26353541970253
4801 0.246603677272797
4901 0.327277610301971
5001 0.329066524505615
5101 0.303818742036819
};
%\addlegendentry{training loss}
\addplot [thick, black]
table {%
400 0.689591298103333
800 0.475968310832977
1200 0.422868112325668
1600 0.39747438788414
2000 0.372756788730621
2400 0.353890100717545
2800 0.339823285341263
3200 0.328075060844421
3600 0.324604133367538
4000 0.319637397527695
4400 0.314894089698792
4800 0.30870992898941
5200 0.30696798324585
};
%\addlegendentry{evaluation loss}
\end{axis}

\end{tikzpicture}


==> figures/tikz/loss_HED_N9_FV.tikz <==
% This file was created by tikzplotlib v0.8.5.
\begin{tikzpicture}

\begin{axis}[
height=\figureheight,
%legend cell align={left},
%legend style={draw=white!80.0!black},
log basis y={10},
tick align=outside,
tick pos=left,
width=\figurewidth,
x grid style={white!69.01960784313725!black},
xlabel={Steps},
xmajorgrids,
xmin=-258.95, xmax=5459.95,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
%ylabel={Loss},
ymajorgrids,
ymin=0.199526231496888, ymax=1,
ymode=log,
ytick style={color=black},
yticklabels={,,}
]
\addplot [thick, green!50.0!black]
table {%
1 0.960117349624634
101 0.938102433681488
201 0.858830103874207
301 0.784981141090393
401 0.720422396659851
409 0.666156718730927
509 0.613457093238831
609 0.586119840145111
709 0.538236567974091
809 0.537581632137299
817 0.54321385383606
917 0.520404348373413
1017 0.488314489126205
1117 0.476913282871246
1217 0.546041617393494
1225 0.466087291240692
1325 0.468585202693939
1425 0.490499029159546
1525 0.445786604881287
1625 0.498756537437439
1633 0.466091284751892
1733 0.456912914514542
1833 0.452299067974091
1933 0.509980509281158
2033 0.461925009489059
2041 0.492706487178802
2141 0.445811787843704
2241 0.431022981405258
2341 0.45360563158989
2441 0.436226764917374
2449 0.455108413696289
2549 0.412771502733231
2649 0.408873329162598
2749 0.402770648002625
2849 0.439688483476639
2857 0.412513861656189
2957 0.415357033014297
3057 0.435696074962616
3157 0.402372012138367
3257 0.403038690090179
3265 0.369534382820129
3365 0.383109757900238
3465 0.358900973796844
3565 0.396461645364761
3665 0.398181746006012
3673 0.373203972578049
3773 0.366893986463547
3873 0.410227010250092
3973 0.347712228298187
4073 0.417753765583038
4081 0.431516597270966
4181 0.372771540880203
4281 0.393809864521027
4381 0.403703490495682
4481 0.371218184232712
4489 0.392306784391403
4589 0.382834205627441
4689 0.38992000579834
4789 0.341089645624161
4889 0.377782056331635
4897 0.430093268156052
4997 0.365105251073837
5097 0.39820481300354
5197 0.400965193510056
};
%\addlegendentry{training loss}
\addplot [thick, black]
table {%
408 0.654958078861237
816 0.529605875015259
1224 0.48957518696785
1632 0.465146431922913
2040 0.432400563955307
2448 0.424070516824722
2856 0.424583206176758
3264 0.416921893358231
3672 0.404638031721115
4080 0.396501342058182
4488 0.38965202331543
4896 0.38924936413765
5304 0.391928831338882
};
%\addlegendentry{evaluation loss}
\end{axis}

\end{tikzpicture}


==> figures/tikz/mlp.tikz <==
\begin{tikzpicture}[
			roundnode/.style={circle, draw=black, fill=white, thick, minimum size=8mm}]
				% Nodes
				\node[text width=2cm] at (-0.5,1.5) {inputs};
%				\node[] at (1.5,4) {$L-2$};
%				\node[] at (3,4) {$L-1$};
%				\node[] at (4.5,4) {$L$};
				\node[] at (2,4) {hidden layers};
				\node[text width=1cm] at (4.5,4) {output layer};
				\node[roundnode] (11) at (1.5,0.4) {};
				\node[roundnode] (12) at (1.5,1.4) {};
				\node[roundnode] (13) at (1.5,2.4) {};
				\node[roundnode] (21) at (3.0,0) {};
				\node[roundnode] (22) at (3.0,1) {};
				\node[roundnode] (23) at (3.0,2) {};
				\node[roundnode] (24) at (3.0,3) {};
				\node[roundnode] (31) at (4.5,1.5) {};

				\node[text width=1cm] (41) at (6.0,1.5) {output};
				% Lines
				\draw[thick,->] (11) -- (21);
				\draw[thick,->] (11) -- (22);
				\draw[thick,->] (11) -- (23);
				\draw[thick,->] (11) -- (24);
				\draw[thick,->] (12) -- (21);
				\draw[thick,->] (12) -- (22);
				\draw[thick,->] (12) -- (23);
				\draw[thick,->] (12) -- (24);
				\draw[thick,->] (13) -- (21);
				\draw[thick,->] (13) -- (22);
				\draw[thick,->] (13) -- (23);
				\draw[thick,->] (13) -- (24);
				\draw[thick,->] (0,0.4) -- (11);
				\draw[thick,->] (0,0.4) -- (12);
				\draw[thick,->] (0,0.4) -- (13);
				\draw[thick,->] (0,1.1) -- (11);
				\draw[thick,->] (0,1.1) -- (12);
				\draw[thick,->] (0,1.1) -- (13);
				\draw[thick,->] (0,1.7) -- (11);
				\draw[thick,->] (0,1.7) -- (12);
				\draw[thick,->] (0,1.7) -- (13);
				\draw[thick,->] (0,2.4) -- (11);
				\draw[thick,->] (0,2.4) -- (12);
				\draw[thick,->] (0,2.4) -- (13);
				\draw[thick,->] (21) -- (31);
				\draw[thick,->] (22) -- (31);
				\draw[thick,->] (23) -- (31);
				\draw[thick,->] (24) -- (31);
				\draw[thick,->] (31) -- (41);
\end{tikzpicture}

